Waveform relaxation for low frequency coupled field/circuit differential-algebraic models of index 2

Motivated by the task to design quench protection systems for superconducting magnets in particle accelerators we address a coupled field/circuit simulation based on a magneto-quasistatic field modeling. We investigate how a waveform relaxation of Gau{\ss}-Seidel type performs for a coupled simulation when circuit solving packages are used that describe the circuit by the modified nodal analysis. We present sufficient convergence criteria for the coupled simulation of FEM discretised field models and circuit models formed by a differential-algebraic equation (DAE) system of index 2. In particular, we demonstrate by a simple benchmark system the drastic influence of the circuit topology on the convergence behavior of the coupled simulation.

==> convergent.csv <==
t,mon,1,2,3,4,5,6,7,8,9
0,0,0,0,0,0,0,0,0,0,0
0.01,-0.4319630462857434,-0.4333117566489492,-0.4319621841778394,-0.4319630471219557,-0.4319630459061287,-0.4319630464069756,-0.4319630463954248,-0.4319630463954248,-0.4319630463954248,-0.4319630463954248
0.02,2.425227757989223,2.420684383739755,2.425231853909346,2.425227755721339,2.425227758086922,2.425227758340066,2.425227758429781,2.425227758429781,2.425227758429781,2.425227758429781
0.03,9.084122276507941,9.07418635684825,9.084134099856584,9.084122263492924,9.084122275767891,9.08412227526448,9.084122275677489,9.084122275677489,9.084122275677489,9.084122275677489
0.04,19.23768362554587,19.21991148057408,19.23771034653399,19.23768359261373,19.23768362600304,19.23768362608761,19.23768362561425,19.23768362561425,19.23768362561425,19.23768362561425
0.05,32.43826407926123,32.41005350371508,32.43831605041269,32.43826400344466,32.43826407909409,32.43826407917586,32.43826407923904,32.43826407923548,32.43826407923548,32.43826407923548
0.06,48.1160142836479,48.0746796885489,48.1161054786896,48.11601412849266,48.11601428409656,48.11601428445319,48.11601428426873,48.11601428425453,48.11601428425453,48.11601428425453
0.07000000000000001,65.6018969522919,65.54473450648238,65.60204533430164,65.60189666465855,65.60189695257942,65.6018969521509,65.60189695239492,65.60189695236295,65.60189695236295,65.60189695236295
0.08,84.15453569889225,84.07887889501319,84.15476352378329,84.15453519600274,84.15453569982877,84.15453569901872,84.15453569869331,84.15453569863823,84.15453569863823,84.15453569863823
0.09,102.9898870654716,102.8931523844328,102.9902211121941,102.9898862370855,102.9898870673862,102.9898870655753,102.9898870658109,102.989887065699,102.989887065699,102.989887065699
0.1,121.3125792786977,121.192301437748,121.3130510179955,121.3125779741984,121.3125792817972,121.3125792788628,121.3125792791471,121.3125792788949,121.3125792788949,121.3125792788949
0.11,138.3476816855103,138.2015380524983,138.348327387975,138.3476797076883,138.3476816905785,138.3476816855752,138.3476816842065,138.3476816855601,138.3476816855601,138.3476816855601
0.12,153.3716455937709,153.197469465116,153.3725063844435,153.3716426900054,153.3716456001878,153.3716455941413,153.3716455944175,153.3716455936465,153.3716455936465,153.3716455936465
0.13,165.7411873068137,165.5369701703584,165.742309185188,165.7411831611274,165.7411873195755,165.7411873062544,165.7411873065899,165.7411873071335,165.7411873071335,165.7411873071335
0.14,174.9189644899417,174.6828475955573,174.9203983114859,174.9189587112145,174.9189645068843,174.9189644886314,174.9189644895475,174.9189644892384,174.9189644892454,174.9189644892454
0.15,180.4950239991316,180.2252800072161,180.4968254457631,180.495016116499,180.4950240249443,180.495023999902,180.4950239987569,180.4950239989167,180.495023998915,180.495023998915
0.16,182.2031672485627,181.8981730202681,182.2053967960484,182.2031566934287,182.203167287132,182.2031672486802,182.2031672495453,182.2031672495771,182.2031672495842,182.2031672495771
0.17,179.9315815260508,179.5897834246983,179.9343044119387,179.9315676286986,179.9315815791725,179.9315815260281,179.9315815258559,179.9315815248412,179.9315815248448,179.9315815248484
0.18,173.72731398813,173.3471873674237,173.7306002040757,173.727295963852,173.7273140612544,173.7273139865854,173.7273139876937,173.7273139879577,173.7273139879844,173.7273139879809
0.19,163.7944104312647,163.3744151217401,163.7983347486609,163.7943873687524,163.7944105311589,163.7944104317139,163.7944104308323,163.7944104315454,163.7944104315792,163.7944104315739
0.2,150.4857933580456,150.0243271706852,150.4904353951458,150.4857642090055,150.4857934938184,150.4857933586709,150.4857933593368,150.4857933591736,150.4857933592589,150.485793359243
0.21,134.2892033969179,133.7845556698899,134.2946477242388,134.289166964588,134.2892035748852,134.2892033956554,134.2892033969059,134.2892033963921,134.2892033955928,134.2892033955999
0.22,115.8077647519654,115.2580719874324,115.8141010680613,115.8077196775653,115.8077649851682,115.8077647506539,115.8077647515708,115.8077647518801,115.8077647524753,115.8077647524611
0.23,95.73594962754642,95.13915513020727,95.74327297942831,95.73589437889545,95.73594993023249,95.73594962618633,95.73594962738058,95.73594962773649,95.73594962753941,95.73594962751278
0.24,74.83190000714472,74.18571930220794,74.8403110725683,74.83183286456367,74.8319003934314,74.83190000532431,74.83190000733786,74.83190000676812,74.83190000715017,74.83190000710576
0.25,53.88721030433859,53.18910384631656,53.89681573257525,53.88712934734369,53.88721079574433,53.88721030214649,53.88721030415419,53.88721030426574,53.88721030433872,53.88721030430319
0.26,33.69537567027232,32.94253006504223,33.70628846859312,33.69527876140839,33.69537628778782,33.69537566723912,33.69537567060652,33.69537567019945,33.69537567049624,33.69537567047848
0.27,15.02016389752069,14.20948251106243,15.03250386853747,15.02004866935735,15.02016466741411,15.02016389335952,15.02016389748645,15.02016389809439,15.02016389774639,15.02016389772862
0.28,-1.434828115232901,-2.306724675331254,-1.420933906974865,-1.434964277163665,-1.434827163143512,-1.434828120433847,-1.434828115783387,-1.434828115597166,-1.434828116328825,-1.434828115474411
0.29,-15.0542195905328,-15.99098301648749,-15.03863631862815,-15.05437956606412,-15.054218420044,-15.05421959705822,-15.05421959024236,-15.05421959041391,-15.05421958987013,-15.05421959034264
0.3,-25.33537465059255,-26.34090883270452,-25.31795922365684,-25.33556160229061,-25.33537322225433,-25.33537465941724,-25.33537465065442,-25.33537465093556,-25.335374651168,-25.33537465119287
0.31,-31.90843676345088,-32.98686872432559,-31.88903731039431,-31.90865415313423,-31.90843503062648,-31.90843677398232,-31.90843676311444,-31.90843676329304,-31.90843676291967,-31.9084367628966
0.32,-34.55107005623104,-35.70671300285348,-34.52952543265497,-34.55132167154969,-34.55106796794701,-34.55107006982249,-34.55107005617849,-34.55107005617095,-34.55107005646365,-34.5510700565294
0.33,-33.19731982848996,-34.43462969817426,-33.17345913754031,-33.19760979686514,-33.19731732440507,-33.19731984496148,-33.19731982832096,-33.19731982869288,-33.19731982852541,-33.19731982852542
0.34,-27.94023895086855,-29.2637660973616,-27.91388111245352,-27.94057176707462,-27.94023596406516,-27.94023897146305,-27.94023895075377,-27.94023895102366,-27.94023895066774,-27.94023895064465
0.35,-19.0281754550406,-20.44251332561379,-18.99912880865532,-19.0285560030788,-19.02817191015387,-19.02817548027089,-19.02817545509991,-19.02817545478378,-19.02817545511689,-19.02817545513823
0.36,-6.85486926319256,-8.364602027740109,-6.822931239350892,-6.8553028411686,-6.854865076006414,-6.85486929499569,-6.854869262983202,-6.854869263376501,-6.854869263329253,-6.854869263835533
0.37,8.056247121268488,6.446595972803447,8.09129027611394,8.055754776996821,8.056252046852142,8.05624708393894,8.056247121483839,8.056247121629589,8.05624712123482,8.056247121646912
0.38,25.07291812404602,23.35893423015457,25.1112915509442,25.07236080975044,25.07292389411623,25.07291807825174,25.0729181249124,25.0729181240959,25.07291812468204,25.07291812459498
0.39,43.47927280427703,41.65669458210707,43.5212131644524,43.47864382297712,43.47927953594093,43.47927274891474,43.47927280471848,43.47927280440639,43.47927280414921,43.47927280409057
0.4,62.50436583440898,60.56912163167197,62.55012137377704,62.50365796661033,62.50437365885703,62.5043657677113,62.50436583453142,62.50436583382722,62.50436583399694,62.50436583387257
0.41,81.35291391298804,79.3011512679805,81.40274446169343,81.35211938933617,81.35292297687847,81.35291383314852,81.35291391301918,81.35291391310191,81.35291391282823,81.35291391318702
0.42,99.23700227495482,97.06510815953828,99.29117917878344,99.2361127440917,99.23701273856197,99.23700218097092,99.23700227621272,99.23700227558473,99.23700227519113,99.23700227546466
0.43,115.4074972626476,113.1121085636209,115.466303268756,115.4065037606455,115.4075093035021,115.4074971508465,115.4074972636491,115.4074972622604,115.4074972625962,115.4074972623012
0.44,129.1839126426108,126.7619165304984,129.2476417329665,129.1828055668619,129.1839264558891,129.1839125099296,129.1839126430653,129.1839126424656,129.1839126425932,129.1839126426144
0.45,139.9815390199983,137.4300632297042,140.0504962175706,139.9803080928806,139.9815548216125,139.9815388642827,139.9815390212933,139.9815390199084,139.9815390198172,139.9815390201831
0.46,147.3347547801332,144.6511482443226,147.4092559288227,147.3333890195592,147.3347728056991,147.3347545975836,147.3347547821944,147.3347547801976,147.3347547806946,147.3347547801083
0.47,150.9155892326621,148.0973938977187,150.9959607718172,150.9140769199477,150.9156097405535,150.9155890184443,150.9155892339114,150.9155892324328,150.9155892323708,150.9155892320332
0.48,150.5467979182116,147.5917129075177,150.633376658512,150.5451265679496,150.5468211912825,150.5467976698326,150.5467979208439,150.5467979185301,150.5467979180128,150.5467979188085
0.49,146.2089288121274,143.1147684072689,146.3020617305552,146.2070851378195,146.2089551581042,146.2089285226227,146.2089288142738,146.208928812176,146.2089288119321,146.2089288115376
0.5,138.0410977192869,134.8057448924453,138.141141783524,138.0390676024121,138.04112747522,138.0410973845364,138.041097722548,138.0410977192639,138.0410977198732,138.0410977198234
0.51,126.3354419620248,122.9567993317073,126.4427639883941,126.3332104200578,126.3354754935802,126.3354415742837,126.3354419657693,126.3354419620573,126.335441962018,126.3354419620462
0.52,111.5254734664419,108.0014137016348,111.6404500322996,111.523024621257,111.5255111708605,111.5254730203442,111.5254734706679,111.5254734663868,111.5254734663143,111.5254734664136
0.53,94.16879560619611,90.49711326345633,94.29181301223232,94.16611264804688,94.16883791476924,94.16879509319375,94.1687956109958,94.168795606166,94.16879560608629,94.16879560611092
0.54,74.92487279102879,71.10323956954809,75.05632708089172,74.9219379512454,74.92492017032673,74.92487220203587,74.92487279703789,74.92487279120363,74.92487279123166,74.92487279109636
0.55,54.52873910906286,50.55466432935143,54.66903615197167,54.52553362218379,54.52879206502566,54.528738436182,54.52873911536589,54.52873910864891,54.52873910893897,54.528739108999
0.5600000000000001,33.7616941421462,29.63249205993446,33.91124977525185,33.75819821694791,33.76175322033768,33.76169337403389,33.76169415068011,33.76169414208325,33.76169414208991,33.76169414203972
0.5700000000000001,13.4201542443067,9.132919538427938,13.57939446455146,13.41634702699005,13.42022003396082,13.42015336929224,13.42015425388,13.42015424424814,13.42015424420788,13.42015424441692
0.58,-5.716098915386136,-10.16450646467614,-5.546737703864527,-5.720239373433169,-5.716025780370801,-5.716099909853726,-5.716098905176168,-5.716098915431915,-5.71609891525746,-5.716098915421584
0.59,-22.91500671370888,-27.52796772919914,-22.7350774116405,-22.91950348989284,-22.91492554946736,-22.91500784154895,-22.91500670071172,-22.91500671391144,-22.91500671370085,-22.9150067134921
0.6,-37.52141944199318,-42.30255037755453,-37.33046393558957,-37.52629677927204,-37.52132951639486,-37.52142071854019,-37.52141942732196,-37.52141944229155,-37.52141944202049,-37.52141944227733
0.61,-48.98321611997849,-53.93635475874073,-48.78076493957877,-48.98849946024919,-48.98311664336636,-48.98321756138162,-48.98321610326791,-48.98321612021977,-48.98321612018321,-48.98321611983633
0.62,-56.87331694806631,-62.00249854355067,-56.65888892384127,-56.8790329701932,-56.87320707691732,-56.87331857435167,-56.87331692893707,-56.87331694832901,-56.87331694802918,-56.87331694833626
0.63,-60.90671082824159,-66.21613578203052,-60.67981273761712,-60.9128874842368,-60.9065896561526,-60.90671265743575,-60.90671080571445,-60.90671082781246,-60.90671082764282,-60.90671082798929
0.64,-60.95181910098727,-66.44581347641416,-60.71194534915053,-60.95848565403276,-60.95168566199198,-60.95182115729941,-60.95181907596299,-60.95181910183959,-60.95181910125501,-60.95181910098368
0.65,-57.03574248798789,-62.71871286812221,-56.78237480370291,-57.04292954824258,-57.03559574531574,-57.03574479336923,-57.03574245857877,-57.03574248780745,-57.0357424878715,-57.03574248801271
0.66,-49.34318202082129,-55.21956652982384,-49.07578919997032,-49.3509215894045,-49.34302087114859,-49.34318460333364,-49.34318198754831,-49.34318202153661,-49.34318202125151,-49.34318202095625
0.67,-38.20907701770647,-44.2832943958373,-37.92711471433843,-38.21740252252235,-38.20890028150245,-38.20907990408229,-38.20907697952304,-38.20907701782917,-38.20907701751437,-38.20907701738313
0.68,-24.10525355770336,-30.3816523304215,-23.8081641357484,-24.1141998947262,-24.10505998058048,-24.10525677975248,-24.10525351491087,-24.1052535584532,-24.10525355774505,-24.10525355783122
0.6900000000000001,-7.621615778625012,-14.10442550329395,-7.308828221668226,-7.631219354476355,-7.621404023473118,-7.621619370047444,-7.621615729375538,-7.621615779283029,-7.621615778598405,-7.621615778799072
0.7000000000000001,10.55737019571288,3.864083669206835,10.88644030094157,10.54707142468554,10.5576015508398,10.55736619921493,10.55737025139682,10.55737019531029,10.55737019581858,10.55737019616764
0.71,29.67996216706235,22.77233566213885,30.02591258449419,29.66892865103849,29.68021463165728,29.67995772605681,29.67996222960999,29.67996216621415,29.67996216702703,29.67996216684208
0.72,48.95710982035438,41.83151449304725,49.32055154850043,48.94530037315224,48.95738499927329,48.95710489159715,48.95710989153407,48.9571098198254,48.95710982065783,48.9571098203153
0.73,67.59391000212818,60.24697444153935,67.97546710111457,67.58128176113703,67.59420959611722,67.59390454012586,67.59391008213726,67.5939100009728,67.59391000185043,67.5939100020358
0.74,84.82129529778481,77.24991917329358,85.22160465594796,84.80780367810549,84.8216211096489,84.82128925290777,84.82129538763361,84.82129529658688,84.82129529772547,84.82129529772796
0.75,99.9266925823502,92.12805030158651,100.3464036397361,99.91229123677718,99.92704652234819,99.92668590123267,99.926692684019,99.92669258099176,99.92669258252016,99.92669258259531
0.76,112.2824292939899,104.2539635455697,112.7222037287864,112.2670700671052,112.2828133821524,112.2824219181317,112.2824294076482,112.2824292924965,112.2824292938068,112.2824292938478
0.77,121.3707549546986,113.1101604064845,121.8312663461519,121.3543878425605,121.3711713286705,121.3707468227173,121.3707550822168,121.3707549530579,121.3707549549905,121.3707549546026
0.78,126.8044804207445,118.3096782364635,127.2864138989912,126.7870535272944,126.8049313373662,126.8044714660717,126.8044805636998,126.8044804187818,126.8044804205846,126.8044804207053
0.79,128.3424120328195,119.611516236943,128.8464639307853,128.3238715269852,128.3428998762859,128.3424021832347,128.3424121926159,128.3424120310073,128.342412032837,128.3424120331072
0.8,125.8989653629065,116.9302424087097,126.4258428822842,125.8792554377509,125.8994926487529,125.8989545416317,125.8989655413111,125.8989653602079,125.8989653628282,125.8989653626967


==> divergent.csv <==
t,mon,1,2,3,4,5,6
0,0,0,0,0,0,0,0
0.01,0.97187848,-1.3795643,43.137721,-1393.3946,44962.199,-1450890.7,46818924
0.02,1.9805698,0.59359035,-45.516129,2312.2191,-101837.94,4164728.2,-162740730
0.03,3.0705408,6.4642415,-193.97867,5484.3937,-135272.17,2487623.9,-2523303.8
0.04,4.2540521,15.956801,-373.18399,8217.4905,-154256.96,2146019.6,-12362419
0.05,5.5259197,28.651713,-568.4656,10571.926,-164837.18,1862275.4,-7277103.8
0.06,6.8695389,44.002183,-767.17734,12463.407,-165764.77,1477886.9,727193.05
0.07,8.2602331,61.355964,-957.94089,13820.553,-157762.72,1035743.5,7813220.9
0.08,9.6676854,79.981365,-1130.5343,14591.57,-141656.39,553011.26,14259412
0.09,11.058023,99.096411,-1276.006,14747.305,-118436.01,48627.869,19907202
0.1,12.395744,117.90002,-1386.8636,14282.768,-89277.103,-457442.26,24592385
0.11,13.645541,135.60392,-1457.2693,13217.487,-55528.101,-945087.98,28168861
0.12,14.774,151.46411,-1483.2046,11594.801,-18677.242,-1394894.4,30522259
0.13,15.751165,164.81046,-1462.5843,9480.1795,19693.871,-1788936.8,31578962
0.14,16.551905,175.07348,-1395.3074,6958.6362,57964.962,-2111504.5,31311717
0.15,17.15706,181.80699,-1283.2363,4131.3558,94536.059,-2349732.3,29742394
0.16,17.554321,184.70589,-1130.105,1111.6715,127887.38,-2494115.6,26942192
0.17,17.738818,183.61837,-941.35642,-1979.446,156637.16,-2538890.8,23029521
0.18,17.71339,178.5519,-723.91414,-5018.2056,179594.67,-2482265.5,18165762
0.19,17.488549,169.67299,-485.89815,-7882.9266,195806.25,-2326490.6,12549183
0.2,17.082113,157.30048,-236.29394,-10458.887,204592.13,-2077770.1,6407269.7
0.21,16.518551,141.89289,15.411365,-12642.895,205572.69,-1746014.6,-12160.196
0.22,15.828052,124.0301,259.612,-14347.399,198682.86,-1344445.3,-6450711.4
0.23,15.045361,104.39022,486.97044,-15503.98,184174.23,-889067.72,-12649609
0.24,14.208428,83.722592,688.79298,-16066.074,162604.52,-398032.9,-18359946
0.25,13.356928,62.817887,857.37919,-16010.831,134815.07,109085.94,-23352542
0.26,12.530708,42.476579,986.33135,-15340.021,101896.92,612073.91,-27427043
0.27,11.768222,23.477036,1070.8116,-14079.967,65147.135,1090880.3,-30419864
0.28,11.105022,6.5444863,1107.7366,-12280.492,26016.896,1526418.2,-32210690
0.29,10.572363,-7.6779001,1095.9021,-10012.932,-13946.551,1901325.2,-32727246
0.3,10.195971,-18.654654,1036.0323,-7367.2948,-53161.698,2200655.7,-31948160
0.31,9.995043,-25.979357,930.7524,-4448.666,-90075.949,2412476.9,-29903801
0.32,9.9814905,-29.390849,784.48474,-1373.0242,-123227.62,2528344.6,-26675054
0.33,10.159483,-28.783641,603.2737,1737.3861,-151304.29,2543639.5,-22390089
0.34,10.525295,-24.212125,394.54553,4758.927,-173195.21,2457751.7,-17219237
0.35,11.067467,-15.888406,166.81312,7571.4973,-188035.65,2274105.2,-11368196
0.36,11.767273,-4.1738525,-70.662734,10063.32,-195241.44,2000020.8,-5069823.8
0.37,12.59948,10.43531,-308.24183,12135.4,-194532.26,1646424.9,1425150.3
0.38,13.533362,27.327778,-536.28833,13705.47,-185942.93,1227413.5,7858127.1
0.39,14.533939,45.801538,-745.55437,14711.269,-169822.01,759690.57,13972949
0.4,15.563372,65.091851,-927.54825,15113.029,-146817.96,261901.84,19526118
0.41,16.58249,84.401739,-1074.8726,14895.056,-117853.32,-246108.37,24296503
0.42,17.552352,102.93375,-1181.5186,14066.358,-84087.931,-744088.32,28094158
0.43,18.435809,119.92176,-1243.1058,12660.286,-46872.77,-1212186.2,30767901
0.44,19.198993,134.66148,-1257.0555,10733.204,-7696.0668,-1631741.5,32211339
0.45,19.812675,146.53859,-1222.6941,8362.2424,31875.984,-1986029.1,32367110
0.46,20.253431,155.05317,-1141.2791,5642.2237,70261.651,-2260925.8,31229177
0.47,20.504589,159.83965,-1015.949,2681.8813,105926.71,-2445473.5,28843065
0.48,20.556893,160.68139,-851.59764,-400.47452,137445.57,-2532316.2,25304048
0.49,20.40888,157.5193,-654.67915,-3481.6735,163558.15,-2517992.9,20753352
0.5,20.066946,150.4542,-432.95029,-6438.5953,183220.04,-2403075.9,15372528
0.51,19.54509,139.7428,-195.16101,-9153.0783,195644.16,-2192147.8,9376212.2
0.52,18.864364,125.78745,49.294568,-11516.63,200332.13,-1893618.8,3003569.4
0.53,18.052038,109.12012,290.75283,-13434.751,197094.1,-1519391.7,-3491239.3
0.54,17.140516,90.381176,519.66612,-14830.705,186056.36,-1084386.7,-9849188.2
0.55,16.166048,70.293836,726.98349,-15648.576,167656.25,-605947.51,-15816715
0.56,15.167291,49.635357,904.51173,-15855.497,142624.74,-103149.04,-21155828
0.57,14.183766,29.206035,1045.2421,-15442.962,111957.27,403962.53,-25653592
0.58,13.254292,9.7972993,1143.6299,-14427.163,76874.094,895169.15,-29130622
0.59,12.415438,-7.8398428,1195.8157,-12848.346,38771.565,1350886.8,-31448227
0.6,11.700069,-23.024748,1199.7792,-10769.205,-833.48429,1752946.4,-32513944
0.61,11.136039,-35.174276,1155.4199,-8272.3854,-40364.242,2085318.1,-32285225
0.62,10.745084,-43.826037,1064.5613,-5457.1849,-78246.781,2334750.1,-30771128
0.63,10.541955,-48.656829,930.87839,-2435.5978,-112972.81,2491297.3,-28031958
0.64,10.533839,-49.495528,759.75089,672.15063,-143159.8,2548717.8,-24176865
0.65,10.720068,-46.329909,558.04917,3742.3978,-167606.13,2504721.3,-19359489
0.66,11.092152,-39.307138,333.86036,6652.9733,-185338.95,2361060.9,-13771836
0.67,11.63412,-28.727904,96.165967,9288.0697,-195653.03,2123462.8,-7636621.4
0.68,12.323156,-15.03444,-145.51606,11542.86,-198138.82,1801398.6,-1198395.1
0.69,13.130515,1.207113,-381.51074,13327.674,-192698.82,1407706.9,5286212.8
0.7,14.022666,19.329267,-602.37166,14571.58,-179551.44,958081.98,11558721
0.71,14.962637,38.5898,-799.25756,15225.204,-159222.33,470448.2,17369100
0.72,15.911484,58.201342,-964.28472,15262.703,-132523.37,-35754.944,22485745
0.73,16.829852,77.362762,-1090.8412,14682.797,-100520.39,-540347.6,26704706
0.74,17.679541,95.291106,-1173.8503,13508.815,-64490.585,-1023214.1,29857818
0.75,18.425031,111.25281,-1209.973,11787.769,-25871.676,-1465105,31819408
0.76,19.034905,124.59293,-1197.7412,9588.4779,13795.448,-1848404.3,32511304
0.77,19.483096,134.76128,-1137.6157,6998.8258,52928.147,-2157831.8,31905950
0.78,19.749931,141.33433,-1031.9682,4122.2556,89965.121,-2381052.7,30027509
0.79,19.82292,144.03211,-884.9866,1073.6473,123428.66,-2509168.5,26950893
0.8,19.697248,142.72935,-702.50793,-2025.2629,151983.54,-2537072.6,22798785

